Uncovering Singularities in Feynman Integrals via Machine Learning

We introduce a machine-learning framework based on symbolic regression to extract the full symbol alphabet of multi-loop Feynman integrals. By targeting the analytic structure rather than reduction, the method is broadly applicable and interpretable across different families of integrals. It successfully reconstructs complete symbol alphabets in nontrivial examples, demonstrating both robustness and generality. Beyond accelerating computations case by case, it uncovers the analytic structure universally. This framework opens new avenues for multi-loop amplitude analysis and provides a versatile tool for exploring scattering amplitudes.

==> cord_1.txt <==
0.0837243236858069289197183647768
-0.587319402562588104598413904757
1.51780987432398975183582658199
0.893331562734103249846014289879
0.893537510295770289642987399816
1.63902352494314879043558960156
0.939983983677345641442348797643
0.381667780885313523228170604454
1.37507645406364202783565803013
-1.38460066938589602370668094484
1.70148766288164011638892628102
-0.955837909291396677877041604702
1.59968845046728336893370417753
-1.13478458903980804393475681946
1.40888195833850082404695644729
0.436057261546315092130479424775
-0.519937562607588918263050547048
0.79920322770148874450752651759
0.373214840781329596205158019291
-1.90899780471272297451923533422
-0.948133224475438439442603008824
-1.36446616705372602543770962075
-1.72771936355210682157179439842
1.95980535903760321934461034299
0.0733442197428221968195845281313
-0.804169350647355827776279928196
0.119533080195441472033804858125
-0.295713510849356797122556978528
0.023129681097060994757104731829
-0.312892365637167217496231205586
0.594793767536017508468688926636
1.38843004425162812346866828998
-0.78825021345464143825128960394
-0.313527537005609187210217161172
0.27637684618776287102889725001
-1.80185564195742173610242777247
0.264611773090913756829864639075
0.368107692624659044695548481919
1.85373237310560102749458751587
1.75030266918421628740375327846
1.51492001843959980115331573015
-1.18299185965621970485164317529
-1.34936295787627452248092931642
-1.60859263138015514233379628882
1.58669895224067603158329349335
-1.12321051277127875972514757398
-1.64887253644686826126159636436
-1.48040261522321743022325063071
-0.868377787270381176540576792105
0.763621721455793698310123871311
-0.618587370052609844678782513232
1.21440433264250286042143187551
-0.143394324447821187841261592567
1.35407454664494678001331319085
-0.737719555393835414824000537581
-1.48931468666310525920837782962
1.28299173998253901692471686537
0.748407422424345307371693907978
-0.0392581191970233682392179372751
-0.134588659382760777112335116117
-0.11388983234692714429459960054
0.391981738997751797136845753812
-1.63695944093060431629645937969
-1.75964567742340365424479703994
-0.938697825111725550963896128039
0.298577816842150440187440524552
1.07279704978955891718205002219
-0.932432373350074681891224271079
-1.08883012385585471885068926047
0.343487723753656856128435769152
1.28193631152073861833052267472
-1.66807566803469788038479384729
-1.34185453483809921974583469873
0.943929492447191607517257146874
0.390241251588963686135464168581
0.884741143222711093266547952678
-1.64677263594767487397757591238
-0.388427707693906797556702709973
1.79470493184704548215184437705
1.08121155953713507490468433912
0.108359831235001347253483436011
-0.883532144454347554986506905768
1.89322648687805521913784524986
0.485226263607255516132629201028
1.48826150157790898993071716193
-1.46180953507726144694936706744
0.146133581626982973531208114475
0.0679304671694870521227954546647
1.67939644342372836218930634531
-1.09580866954397736797369311382
-1.43383696837051914257188095359
-0.258617899749262798943384982162
-1.32952099141887292329631293524
1.83871609502149381050807990838
-1.33727485954394759889689904737
1.69394373983743452592237341027
-0.0904589316173191682371655528946
-1.23855952736405775155708729456
-1.30996474916200464655634517903
-1.54465649026595059915294019904
1.80110392715571550304593004235
1.37323778895858443378083135028
1.83291969319967135185557125553
-1.79445299472256782266809834198
1.48153793714698233986077203689
-1.43374613702035919933536420227
-1.00101096318091373424955878512
0.642182057534208112573006320011
-0.0663861512797712264344039320082
0.0527459164740407350652175042266
-1.66004746083886792824136568391
0.117749332086714273722899848002
-0.396723254195014936820830256575
1.13939667799169967553825242203
-1.36728746923932590494818352685
0.784663082171799317281415639289
-1.01018133494433869814918739865
-0.338049541464026576971868055719
1.07272448682308148747035843027
1.13957794142881144352395275376
1.22048026989065253516378403179
-1.11691738079328653616881100285
-0.765159491695794576108909662579
1.71525047309144825790641191419
0.481553873321243531692642405776
1.34053649476621714972042622062
-1.76905803631946693496362051547
0.13980657532274935732841767737
1.27540053516396210337279375951
-0.921112218723620013223485280634
1.81788019129046861343827848941
-0.498114982851560779241063169232
-0.781490575323496479877992621514
-1.68344195940602567529600871126
-1.52737494899628540299205212402
-1.86536059432920435561935915153
-0.364728551899449865411296947855
-1.59077626433881253966560208812
0.828966858126042704282433089805
0.43565932634890246753398249775
1.43793455501067670496841630856
0.600706037775170343240462620462
0.603336684270797601109666086049
-1.90524427162181538260009872669
1.22513425814247505577637779876
0.769797206252575650142701930044
1.0344611748993808492890021162
0.322971968786041990052589813609
1.27255419800630328194139741688
0.514914699230356347261150256669
1.78656418684200311190812845358
0.907803022679370101950701615069
-1.61620506765602794286433151876
1.2900794130922697248571587136
-1.73038591519189230298340882645
-0.0292097894577049301540105981508
-1.54534701692587550961789087819
-1.77695404373812801163044616483
0.820608023311583867080397234044
-0.12042647207889456737454496061
1.176136917909033948963892637
0.460889779769357261674036792804
0.575872493772751822725677851907
-1.51332725902850317544126143393
-0.0375460491009744041185777337967
0.00679527451977009019278265993974
-0.877843971269457943896937757818
1.02181436898328085044159285162
0.192698535145107347028234713891
0.85760329623884314881008134265
-0.274581389110006018273871305036
0.791835133947899911710348816282
1.83936262988546289232567646109
0.325135225153907521012859938926
0.592198833804358809828003574153
-1.12119683125648256284591795802
1.34583096133048129731466339714
-1.56091326421533972130597896778
0.756494820188656991687482290681
-0.775767250127346645676371327262
-1.34982397742539249997277961911
-1.46964919970231935097443486634
1.9774893358757976306993329393
-1.51829317543540316444039743263
0.188819735052688029658370604828
-1.26834876303597508213297797591
-0.364669195411332356690277407461
1.45325345489879237064009112341
-0.746942358554195158525591082962
0.135472394490883027538031223806
0.756937637458037032502951707678
-0.336096150883123265173393839036
1.11076079848396529224745325711
0.408974819532834941406291766582
1.24112358808947807579960527723
1.25081854568379069544442747312
-1.21983219667184079159382188151
0.855730539591020382152703902193
-0.608236755381934446469448626247
0.0213655575035746672758971141923


==> cord_2.txt <==
-1.41698619546827429197111160451
-1.37056989161126590159637926252
0.477696287500340964955206554717
-1.12340893653885612207989841506
1.07625646189837615565182367561
-0.703035983415556811663927089234
1.84004048368626984177579398568
0.320303034547038019942201587025
-0.327743719950954192499354626584
-1.94181927247428157285995683754
-1.43296824799637441256700900925
0.855229577655128903142190862066
1.09640090496129287194185786138
0.733313510593817971117754339285
0.343028453119812856422075056732
-1.3703380082592740702030913799
1.66896587567220432299543740392
-1.8495879189151130286463749471
1.72547080652212631626154417328
-1.43313164650740904029130006393
-0.33173246122746740801020262632
-0.43966582530055617800426076437
1.96062936371259953059052933085
-1.05809917160655977610156904976
0.843075548822607371053755114938
1.6988215001329480363950961523
1.28122068242075500909498673534
-0.491469341152368487160389106725
-1.06229320058024229502451225098
-0.354706858768159300860780522025
1.29910398898357141500878925946
1.77574159461369502299069095012
0.844930117107862316369980742689
0.7755199751558537604113106217
1.68174429635103995218802684557
-1.53060209652139371309968698165
0.545902951443833012583524974134
1.38304309552589142816778421941
1.71667444835088933603218964786
0.239799592207481016539243410283
1.46194557668872692126942472966
-0.466689677187420230538862107923
1.94047434079950473504885260455
-1.26151319602422609210016900183
-0.785848441584761517355995114966
0.993523388716229599560336878931
0.414677825536784044921022227638
0.623333963178214138393343145588
1.84984008482330649156332217433
1.99797651297119372683862017792
-1.25656221751876855784142393098
0.353762249953921624176743922163
1.3221587411424518706383429843
1.58458588825962136084728072483
1.46929959097623811607206318793
-1.57721544896058165841402421148
-1.39032078844325713822377324916
0.0000249503723346516761356369322098
1.97977571137242941098574854395
1.81789113080646911419053116338
-1.24431033638224056681460951642
-1.380472393692938391825988948
1.21780590315578756183590366551
-1.13209751740233728641128922358
-1.34261810174940063699263298708
-0.823875431363680699029701873772
0.944376431721320905589417129211
-0.102188767434580641486402868643
-0.342397011820731542090140397545
1.21903769444287525930042074472
1.85555894846418748969079615993
-0.887363802867794660195436011659
-0.940120465928429693954997204485
-0.267148235234085555699866019265
0.928801208956282303615166703839
-0.846851697178876781339299862015
-0.565911685883526364594602029063
0.204175464904890714667576321074
-0.679202593135274299300903765014
1.49985620144707773816830842833
0.370363920090587263106234181828
1.85363209885071852931149610163
-0.943899670992404001939331815865
1.37641619568189128906094056358
1.33316088678038811825928548592
0.765690626979470750472378791802
-0.727542582469996821226528138002
-0.884472746338188964228071203273
-0.478617766684496634563174961979
1.92454001895242345989403588312
-0.761419193718412278646927649738
-1.55663763825709487177794887024
1.39526811908139840164415372866
1.05129416525536985931698170382
0.378777608817498837467431064148
-0.951803341296702062692132615257
0.137842293702911133622083077983
-0.0740861873934564621471868461831
1.71615108944877181038069122144
-1.79384137528846566904621157336
1.00733775152662874484458890238
-1.06798969255283369552200288418
-0.705493710197186632281954268539
-1.35437416152943679710869427967
1.17624927401094139447873258252
0.168450437237832693687770697533
-1.41900382332874871083153691121
-0.37701998197386788995225311772
1.20732578084047998076247368364
-1.62931243241523757777347149558
1.77260743561028488330823698829
-0.791210004963456040363398669456
-0.502844208014667604763918235294
-0.704353594017826976792675560024
-1.71726340496016742841696030179
0.251197794250341902498977897623
1.53891373120218587260363586132
0.0445320615816155468793710455751
-0.0419359113772385127454640024756
1.68620002832282133400872996761
-0.158453642563330462330160826843
-0.793788407000660413517243045987
0.721969502557951117452635784476
1.52829133660912207032995668438
0.853186531232817652481559900803
0.141317189296135564738624237053
-0.97236046481622714946926467386
-0.0825693365284108875140987186007
0.894009460071574515585267459683
0.59840078490870054663614526134
0.417206328022756147294254297717
-1.83884012287667113914765180655
0.820586987537140371913442183007
-1.97253414438669080566182204286
-1.90453656875956104680841482815
-0.780039653802684046396365475053
0.0513085830510023867789946012719
-1.63064015194071889893289589245
0.12309180392610417165970323044
1.20572377743298754149238169118
-1.60135960575845944796036141571
-1.36879564715732721326783040546
-1.99547580917706984020831325167
-0.904478616711732496720853117733
-1.02864340001086892268950605662
-1.79990594819627629138234379969
-1.04231337151884826915172158757
-1.89964459047755362334301600085
1.79293607014023293891055769926
-0.217850007827964311787240312272
-1.74993653200331878032099685466
-1.69927308791953422695624433278
-1.6794960020920301665865937141
1.99502557447784170109738015687
1.65940209256942330367825090538
0.191019287574836299859838495159
0.999123312687566000058064471725
-1.17267793566144022080010142785
-1.54108812680014027723129749281
0.728509571966530826619085692308
0.0300168760906348579455657784438
-0.59756494916910377721315917989
1.94140024609555135429934225856
-0.806212061279122599404405309064
1.24912976563658625449960589765
1.45283752463800000311310864505
0.276286820650155984265788033547
-0.316662414462535597258326250431
0.379438896378588337942351022007
0.891533640520508142285014315683
1.21916499348167928406407370542
-0.533684402171110152013853964257
-1.89502256545694790055055995667
-0.588500294696139467464350201865
-0.627369034553606812391607596574
1.78429281621552276836671404541
-1.93272157243309062174517522049
1.23416441297655329010652752015
-0.964911652214798764030107845779
1.36674350467871227397702879561
-1.48260692168444609006926093623
-1.21483408852829376814578988622
-1.44544723451399994123705128106
0.546983401631041046965342217787
-0.199925469251047328513694601715
-0.199435540283675686351984021711
1.28163613354407276423679667938
-0.885039404370916188024001933128
0.458626403431368830682441836179
-0.703364736767953774102502582939
-1.34205559438750791722369908301
1.66358081025641217413682287899
-1.99001722807681295070874501356
-0.521491133691549378516707864678
-1.16592479430140665078309808359
-0.187547277935545725090989990883
1.51788514146642253412035776044
0.540168022310680296626718757076
-1.01583212038228250395420462107
1.39905902147697880166798861108


==> cover_letter.txt <==
The symbol alphabet encodes the analytic structure of multi-loop Feynman integrals, with broad applications in amplitude bootstrap, integrability, and precision collider predictions. We introduce the first machine-learning framework based on symbolic regression to systematically extract the complete symbol alphabet. Without pre-requests for any analytic information, our method robustly identifies all letters — including square-root–type — across diverse integral families. This framework establishes a new bridge between symbolic AI and quantum field theory, enabling both practical advances in amplitude research and conceptual insight into their analytic foundations.

==> dinv_1.txt <==
-1.28373231190463946173556740951
-0.704759006711143182270616689033
2.1731420280413267126646136391
-12.174609715111283044938727047
-12.936431615856348444174509722
8.335300409351140216841624171
-22.441007846161447091458179166
-0.81418768149186983955115876874
-4.895980403639325736597529892
-0.466688040220633039461063465186
2.4475585404663526570628582994
-0.31828437799424906008372673869
1.9875400775278832914819671323
-0.33916073571336373974544417393
2.7289465668098860973329695742
-2.15751102259952393461200968809
-3.5612827495705183955652127273
-6.4451276352559624922886943243
-2.49132872462114759253562572031
-0.366227303636450540494220402214
-0.508966957165815452238211657699
-0.421257956169526161743104367924
0.0326423604851394417676407426
5.458602684291545483152522061
3.3469548549868036460639905098
3.0579161307043479212467460046
-2.51246715396584591184184927541
-0.80521812455144433386073837322
-1.16874424267580286856059132664
-0.775703629440088648648345440625
-3.7379839615702246390933968193
3.2477933075853282345656237008
-0.32157359578494801176261287825
-0.27159435216951486077856555552
-2.26006344167146656812907775317
-0.383548752030771601160211932562
0.2978806924916905292714237496
-2.64258044451826465361834466119
1.40615228817979158370316122348
1.37306195585712946813421120638
2.3870583940812894554339158564
-0.459821011392233311593224199381
0.41073178639142827300054143152
-0.407774949565555083059785570448
4.2811436358064677809399551084
-0.27389947036420595952454401786
-0.324323386914834754812153656171
-0.322153918829765311226732332695
20.86401547349660725280405692
-5.86774274512013140051262506
-0.684640388084671281870056705668
5.5147609241565976128088929305
-3.4037003218698091359132253679
3.5593573146366906058019036591
0.7229129855943242843631898642
-0.437258693547482521857067554811
5.0727922977026698985704825605
-3.7095437015407696031580552783
-1.70826421546138099654577812042
-1.76056121556795402184832957728
-1.02738558228039199092420381567
-1.99175899677507088417054389972
-0.22377469948565772786528268956
-0.380372108890209199959957401413
-0.565844543035518686211522440016
-1.63865596186916243631190998396
17.922513971801243711200588878
-0.493379913770690318715410567448
-0.473789860713422742837271722961
-2.74201332941086515484636069302
4.5420655392528721676504033249
-0.387232278649219837807785175689
-0.447471507127697817825093045744
-22.542031809733112156253740288
-3.440408774897908900292471171
-11.152411151895201329514958879
-0.379251692735421922775184158121
-0.622552995107621686592039065484
-1.7853617795360460258743293818
16.165030412851580698472683242
-0.72802409148612244313633753628
12.67001614286698715150506585
9.386437291016047505578021387
-3.05436440753013619379377483434
2.5111685236881828500103616988
-0.305774500766089888104835242637
-1.30858550866485556651884004823
-1.21030987667464410666114707779
-0.029717212875605188740569091
1.6993216768128840038702512147
-0.4226462376351743889623206379
-0.917280061983101940296325623555
-0.14421412724785039923343364771
1.37809236279454606347054627429
-0.366226703616128519454285838843
3.4726170937497406396206152855
-0.802830687161862931885696959728
-0.422659045881051877347284229366
0.09640260282619601848895773345
-0.431775991393030703707739456074
1.44318508312975897831626181194
4.1480879080309829782341098795
-1.5382826327767680697335882779
-0.380722927354622846731852042615
2.5276206134427663204066268736
-0.371274875881173929446509439685
-0.549371290542346018590892260817
-3.1819520359577250189292131378
-4.0884234042155241554348613206
-1.25233192593946168352632135327
-0.05050950467910617466775936297
-1.27226064883745928967963480004
-0.744041007303925210683568050833
10.273048063915330315481308084
-0.46530255606003353717875120798
-17.346064465156646796435410803
0.18548458226818009863964020623
-0.687240989961600164223455981399
5.34220363088759549013582687
9.333523119827178580839213016
-0.401438993878427764498342966
-0.49242294190964188269067534576
-0.37192213104286845662111552884
1.68585930765756564354996994834
-3.7667434620859893348381354512
3.0852629197277479767194465098
-0.374600193630053822893762424171
-1.12575407798596181575816631554
4.4993805104955330067185382645
-0.39163327969702473057122833162
1.30636667142255519282961300747
-0.770137583916852699454300657042
-0.33216207467399007389060886822
-0.410963201742312534256967586783
-0.437302089874737585554454122255
-0.355600965599451428554139689981
-0.672446827048467906440709766939
-0.419891341133136636932506622836
0.547770136898611361835903189
-2.98629131129199821064025688183
3.3884073823825911206019546587
-3.1129945075223351148035747154
-3.194158579176541438710547061
-0.353945668327568171441820303198
6.420208382387771672822904284
-5.5949607980920491260965421126
39.08776796336565823373858323
-1.81415265466570241794409274338
4.6983347612080698496923207438
-2.17961505839199747037538338745
2.1103441801819298931543761233
-14.238509779496791787830102782
-0.416527696042011230581218189715
4.4213958058396549150936259846
-0.11484308949912793348324212911
-0.818273793417053037940913617357
-0.26513687285954248117192162756
-0.378867124887462448504063331288
-7.200020506049476179742168638
-0.16939853015596311293700405115
5.6295696536325357718902428917
-2.12130748598263966999712632069
-3.4073396194733552841180846657
-0.410006612946088750653458652402
-3.1755881743524418425871193505
-2.21271560168565349833763687879
-0.460277210429654926462977396342
62.47842344996789611464830176
-0.71671322697814953862057889701
-9.897460398611251734196279062
6.171985325519025380803257864
-5.8659864122339296398579739095
1.9674168043652783807978522065
-1.65908970427132811415397847936
-2.88315735305734021021742986717
0.5587058245330881546796161576
4.1075133939868840826985485002
-0.21915873450864008631542000629
-5.1445734867607503093332754328
0.22708918185764053467728734188
-0.463045990802343496051627062745
-0.431324352326304583231191364599
2.2188165021779269583782288355
-0.326548359716009841714566826769
-1.24808897862495808022861265231
-0.42571036720646523339298829644
3.8403204228093425243403942053
3.8680797422867301541910735738
-0.452755467288765929517127449537
-1.28714852642322331257364901083
-5.2332135069940711467416628515
-2.2193634312182054940487039727
12.2508035669252213478531969
-1.89642176153325401472004162867
5.9621931561232820989910835621
-1.006056897323093740814702935
-0.03080245431679419631242907634
-10.252325026273351270749554958
-0.676630304926654845225135122348
-2.31386184130509114744472358506


==> dinv_2.txt <==
-0.110855449078398684430842144323
-0.156617834058535709645919249916
0.43554647241198253817927124509
-0.030876326128467287589945305716
-0.04080011217938791118922501481
5.679822668977121675023992068
-0.007329490833640858197636649439
2.5909678271835102206579430276
-9.671277005001914413405892547
-0.113537198519971852306452288332
0.26769524553022554533302571611
0.83114604486187085008280707742
0.128993421438306558172623725203
0.830883670794020308284451273449
0.63410575687435645010121805322
-0.085103571747739619873629175322
-2.4443843629590132521404155626
-0.021179045733049770189179674644
-0.132250593363750147551759149729
-0.186988342405327994632500372149
-1.03034201914919531939582045312
-0.76713523990116824768974248574
0.72546732106843829811695574755
3.691395741267134968311884674
5.2602740076616942520649997363
4.0324023993481196298123561304
-0.68591687200105435320764950787
-0.590070032631676722418799318625
-0.180385012508769553176158954974
-0.8878259680065363257164243922
-0.13957394194994062960157546863
0.040429776137243010161036087764
0.89744615167117169558417942012
1.25926694882000293914819520368
-0.17963545516413817192694498999
-0.169008718254144950441792016779
2.84371294111783379875217356345
-0.24329894149127599164211775078
0.07739126281360781264683594844
1.26406087728522865478320160907
0.071267482660045646035408783205
-0.706139057009511279717253938116
1.18439668568705456927001094295
-0.213723174267956108596249350453
1.4995374296470582000904608944
0.75668787162119999983581633569
1.14363969231609723129601521004
0.857103803295934525895046208242
21.79388192959974486444109667
-0.026863977304017817506455392446
-0.179205649359900199150522690135
0.42668401652874662835472949102
-1.9350462370374161180930006598
0.046103847287325058884256519596
1.76244067660031873352170402
-0.155247557190636366420747536243
0.07352618648393271125337053165
16033.4149113106139163615995296
-0.2232546443416254095865708916
-0.36535711338475263648997293568
-0.151842328884534056992170629138
-0.088598288772283396302995268429
0.61031772383200496924320006044
-0.250544748011526477115077072109
-0.176023061279376622265188586607
-0.223266387261937731966792669039
0.03031332677571579033962823016
-3.71772774190073689389141830145
-1.00370852558023966984300803428
-0.38295130756342962851168561315
0.028433550200381683947273669879
-0.338269728629486255964434840318
-0.303599555056621939093118330533
-0.25974406467347051082735089196
-0.82308895369530674192270817766
-0.05658508309688486928661476202
-0.582317593159240114843374226487
2.29686512841557815244345686591
-4.0520592419377102658121424886
0.01369864892422020034407385454
1.84736625902521618723792444778
13.59369856877304654413084933
7.469947589884097024519440483
-0.17361990202213239849048218452
0.080430216866858684873278098576
0.758236722910087147568002499919
-0.296857004825208463624385667361
-0.232048271527595375392532022403
-2.8279834061440590190513697146
2.5433539379483219949929297369
-0.400149218916080533591067815398
-0.114881089756068605375569380022
0.7148328575779112484550511179
0.168844357837970265596982503274
1.26026685570979404984924007402
1.1309768657254602945354286174
3.32176306444862929965294823859
-5.22615500907662830715698535901
0.90669169932415776012254124262
-0.130787347045284240472566207957
0.175901375042283066067460957307
0.20120964402974332868166046155
-3.7060560485356517112981897794
-0.198926571755783692829958607122
0.098778481579605043356256106333
2.55116309242975108460010810205
-0.164929335815490340792687839201
-0.51661400486620079875402479106
-2.5067838470104549873008138233
-0.090256969523799090589186324441
0.67639096484476657615979712745
-0.266529144997900576418541085334
-0.584900753890515018081065054705
0.14012200755949830788954799711
-0.134998755751604874703922695975
-9.561846401601140346051247736
1.10869826159515467552881651605
9.29152675946963524299340203097
-22.53019631011169803290782634
0.018135090425810119201104330827
-8.973240930576913692754387719
-0.366488911072251925872702100813
0.93747928569456294388952494827
0.083440678430184157767118233093
-0.72612518142134436178747632253
2.00038448701860502317341196834
-0.304458755232459663566408166657
-4.4201285003740870398652386723
0.10536972710447689068372095383
0.97085744053162106023380071849
0.63489427753913020017222568671
-0.097658669601717861463572839656
0.90373079159771060766191452584
-0.116873735576246817422210196838
-0.119770336774770990016316833964
-0.403067123147539123657982694112
8.10051504273568247251795146968
-0.150547509106801536020104556041
11.593137279298587767238432459
-0.29190128252171203695484853932
0.0940246933442314836837848437
-0.065994819773287220386721055193
-0.033239090169497863986824766366
-0.337249219963072804562365300227
0.10895468532093166380722743501
-0.025200053786520651756758866989
0.01312184536085927428226432149
-0.055326735195774640922246645653
0.029439125803857066993508153234
-1.26708330159524426331196074609
0.18662838036436893660952831853
-0.012114456622569314438597272874
-0.145050338807406635667297807251
0.025452021054934733339780550577
0.61453904624694161232183129634
2.57124786155109054999768632632
0.659045761981083968601535819427
-0.239824362926234004579268307626
-0.027063619419732575385922879271
1.56969074919426535830314382045
11.3855380671974016555628693696
-0.317479777975790122217414536397
-0.057594060044071099914079802915
-0.375648729632596799595446421905
-1.570281714917104070583215212
-0.59493662831984943213426045145
1.69752776303851311373660174501
0.0934561474501564617436571715
1.98906781175106034953582388953
-0.0852827078864956124954200521
7.546173825764622962571858769
-0.21031354319257660610686911545
0.16783061872557181387372157187
-0.363079059664904206323828782585
-0.25117338241460081236099702132
1.4114602351418414645005544333
0.045103223159680748160611526078
0.625594787083021305977984024923
-0.083534115482985114881221868198
1.27060480579534514151033547405
-0.165422647033539608655597259696
-0.220699677701141136549846984293
0.5780467912353504560562518606
0.93419439435853303501320515516
-1.6051390859638497179043019722
-1.84357185256941004357549885975
5.1294592457151544849648353745
0.47442766006629082206331986376
1.18265242777448735473775938389
-0.3135754301012672188335450479
-0.045703095231934667059784182479
-0.98098607201205665845308898784
0.011846858146197076985201129304
-0.40748596812572487582642755581
0.08945008620056958577131148438
-8.454780462023048876107206007
0.83336809811731228178805362207
-0.26984949149908011051431780889
-0.241330828417538576844783620078
-0.66551270922300230349814133421


==> hall_of_fame.csv <==
Complexity,Loss,Equation
1,1.2852560405965934e6,"f = #2"
3,1.2850981288861374e6,"f = #2 + #2"
5,1.2849422171756807e6,"f = (#2 + #2) + #2"
7,63.98311164949686,"f = -9.98113876321112e-6 / #2"
8,61.999317567713526,"f = log(#2) * 0.4000396782918318"
10,59.54660017570983,"f = log(#2 * #2) * 0.2000199490328221"
12,42.94263729103277,"f = log(#2 - (#2 * #1)) * 0.4000422092652225"
15,30.815695598441547,"f = log(#1 - (#2 / #2)) + (log(#2) * 0.4000396783158612)"
17,28.362978206437838,"f = (log(#2 * #2) * 0.2000199490328221) + log(#1 - (#2 / #2))"
19,26.55570004641639,"f = (log(#2 * #2) * 0.2000199490328221) + log(#1 + -1.0060753516786638)"
21,23.807402189016884,"f = (log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) + log(#2)) * 0.4000397146390413"
22,19.640512154944137,"f = (0.4000396783162016 * log(#2)) + (log((#1 / #1) - #1) + log(#1 - (#2 / #2)))"
24,17.833233994922224,"f = (log(#2) * 0.4000396783252738) + (log((#1 / #1) - #1) + log(#1 + -1.006075353719849))"
26,17.341191303498682,"f = ((log(#2) * 0.4000396783252738) + log(0.9846315202808169 - #1)) + log(#1 + -1.006075353719849)"
28,17.31740889091055,"f = log(0.983512868766055 - #1) + (((log(#2) + #1) * 0.40003965815223524) + log(#1 + -1.005932576505335))"
30,14.410706083994212,"f = 0.4 * ((log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) + log(#2)) - log((#1 / #1) - (#1 + #2)))"
31,10.165684392449103,"f = log((#1 / #1) - #1) + (log(#1 - (#2 / #2)) + ((log(#2) - log((#1 / #1) - (#1 + #2))) * 0.4000006941297281))"
33,8.630975748973235,"f = log((#1 / #1) - #1) + (log(#1 + -1.0060710141601577) + ((log(#2) - log((#2 / #2) - (#2 + #1))) * 0.4000006941297281))"
35,7.348019370159068,"f = log((#1 / #1) - #1) + (log(#1 - (#2 / #2)) + ((log(#2) - log(((#2 + #1) - (#2 / #2)) / (#1 - #2))) * 0.4000006941297281))"
37,5.39811567746302,"f = log((#1 / #1) - #1) + (log(#1 + -1.0060710141601577) + ((log(#2) - log(((#2 + #1) - (#2 / #2)) / (#1 - #2))) * 0.4000006941297281))"
39,4.8311132140936675,"f = log((#1 / #1) - #1) + (log(#1 + -1.0060710141601577) + ((log(#2) - log(((#2 + #1) - (#2 / #2)) / (#1 - (#1 / #1)))) * 0.4000006941297281))"
40,4.410785443458902,"f = ((log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) * 1.6893432174957683) + (log(#2) - log((#1 - #2) * ((#2 + #1) - (#1 / #1))))) * 0.4000397146390413"
42,2.30956619915816,"f = (((log(#2) - log((#2 + #1) - (#2 / #2))) - log((#1 / #1) - (#1 + #2))) * 0.4000396783252738) + (log((#2 / #2) - #1) + log(#1 + -1.006075353719849))"
44,1.728395412085016,"f = (((log(#2) - log((#2 + #1) - (#2 / #2))) - log((#1 / #1) - (#1 + #2))) * 0.4000396783252738) + (log(0.9846315202808169 - #1) + log(#1 + -1.006075353719849))"
45,1.0403675592877781,"f = (log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) * 0.6666666792392347) + (((log(#2) - log(#1 + (#2 - (#1 / #1)))) - log((#1 / #1) - (#1 + #2))) * 0.40000021973597827)"
47,0.8927190295780483,"f = (((log(#2) - log(#1 + (#2 - (#1 / #1)))) + ((log((#1 - (#1 / #1)) * (#1 - (#1 / #1))) * 1.6666253011751317) - log((#1 / #1) - (#2 + #1)))) - #2) * 0.40001028090982077"
52,5.699616792998917e-29,"f = (((log(#2) - (log(#2 + (#1 - (#2 / #2))) - log((#2 - #2) - #2))) - log((#1 / #1) - (#1 + #2))) * 0.4) + (log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) * 0.6666666666666663)"
54,5.562238127654023e-29,"f = (((log(#2) - (log((((#2 * #2) - #2) / #2) + #1) - log(#2 - (#2 + #2)))) - log((#1 / #1) - (#2 + #1))) * 0.4) + (log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) * 0.6666666666666663)"
56,5.513645944668997e-29,"f = (log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) * 0.6666666666666663) + ((((log(#2) - log(#1 + (((#2 * #2) - #2) / #2))) - log(-0.6750449983900497 / #2)) - log((#1 / #1) - (#1 + #2))) * 0.4)"
58,5.21110581214453e-29,"f = (((log(#2) - (log((#1 - (#2 / #2)) + #2) - log((#2 - #2) - #2))) - log(((#2 + #1) - (#1 / #1)) / -0.08939221195119083)) * 0.4) + (0.6666666666666663 * log((#1 - (#2 / #2)) * (#1 - (#2 / #2))))"
60,5.206218175094602e-29,"f = (log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) * 0.6666666666666663) + ((log(((#2 + #1) - (#1 / #1)) / -0.08939221195119083) - ((log(#2) - log(#2 + (#1 - (#2 / #2)))) - log(-1.160236246445116 / #2))) * -0.4)"
62,2.9565806565632353e-29,"f = (((log(#2) - (log(#2 + (#1 - (#2 / #2))) - log((#2 - #2) - #2))) - log(#1 + ((((#1 + #2) - (#1 / #1)) / -1.1199098444680036) - #1))) * 0.4) + (log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) * 0.6666666666666663)"
64,2.9088922056721835e-29,"f = (log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) * 0.6666666666666663) + (0.4 * (((log(#2) - log((#1 - (#2 / #2)) + #2)) - log(-0.6750449983900497 / #2)) - log(#1 + ((((#1 + #2) - (#1 / #1)) / -1.1199098444680036) - #1))))"
66,2.7715135403272896e-29,"f = (log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) * 0.6666666666666663) + ((((log(#2) - log(#1 + (((#2 * #2) - #2) / #2))) - log(-0.6750449983900497 / #2)) - log(((((#2 + #1) - (#1 / #1)) / -1.1199098444680036) - #1) + #1)) * 0.4)"
68,2.71282411891322e-29,"f = (log((#1 - (#2 / #2)) * (#1 - (#2 / #2))) * 0.6666666666666663) + (0.4 * (((log(#2) - log(((#2 * (#1 - (#2 / #2))) / #2) + #2)) - log(-0.3083055618046533 / #2)) - log(((((#1 + #2) - (#1 / #1)) / -1.1199098444680036) - #1) + #1)))"
72,2.0707298862409613e-29,"f = (((log(#2) - (log((#1 - (#1 / #1)) + #2) - log(#2 / -0.10437921961256275))) - log(#1 + ((((#2 + #1) - (#1 / #1)) / -1.1199098444680036) - #1))) * 0.4) + (log((#1 - (#2 / #2)) * (#1 - (#2 / ((#2 * #2) * ((#2 / #2) / #2))))) * 0.6666666666666663)"
76,1.8554811186049413e-29,"f = ((((log(#2) - log((#1 - (#1 / #1)) + #2)) - log(-0.3564109612415406 / #2)) - log(#1 + ((((#2 + #1) - (#1 / #1)) / -1.1199098444680036) - #1))) * 0.4) + ((#1 * (log((#1 - (#2 / #2)) * (#1 - (#2 / ((#2 * #2) * ((#2 / #2) / #2))))) / #1)) * 0.6666666666666663)"
80,1.472872866587435e-29,"f = (0.4 * (((log(#2) - log(#2 + (#1 - (#1 / #1)))) - log(-1.2627782714045985 / #2)) - log(#1 + ((((#2 + #1) - (#1 / #1)) / -1.1199098444680036) - #1)))) + ((log((#1 - (#2 / #2)) * (#1 - (#2 / ((#2 * #2) * ((#2 / #2) / #2))))) / #1) * ((0.6666666666666663 / #1) * (#1 * #1)))"
84,1.4186510053051345e-29,"f = ((((log(#2) - log(#2 + (#1 - (#1 / #1)))) - log(-1.2627782714045985 / #2)) - log(#1 + ((((#2 + #1) - (#1 / #1)) / -1.1199098444680036) - #1))) * 0.4) + ((#1 * 0.6666666666666663) * (log((#1 - (#2 / #2)) * ((#1 * (#1 - ((#2 / (((#2 / #2) / #2) * (#2 * #2))) / (#1 / #1)))) / #1)) / #1))"
88,1.3869563613963427e-29,"f = ((((log(#2) - log(#2 + (#1 - (#1 / #1)))) - log(-1.2627782714045985 / #2)) - log(#1 + ((((#1 + #2) - (#1 / #1)) / -1.1199098444680036) - #1))) * 0.4) + (((0.6666666666666663 * #1) * (log((#1 - (#2 / #2)) * (((#1 - ((#2 / ((#2 * #2) * ((#2 / #2) / #2))) / (#1 / #1))) * #1) / #1)) / #1)) - (#2 / #2))"
94,1.3426180475879593e-29,"f = (0.6666666666666663 * log((((#1 * (#1 - ((#2 / (((#2 / #2) / #2) * (#2 * #2))) / (#1 / #1)))) / #1) * 0.44300362023040785) * (#1 - (#2 / #2)))) + (0.4 * (((log(#2) - log(((#2 * (#1 - (#1 / #1))) / #2) + ((#2 / #2) * #2))) - log(-0.972322728490194 / #2)) - log(#1 + ((((#1 + #2) - (#1 / #1)) / -1.1199098444680036) - #1))))"
98,1.320301414102909e-29,"f = (((((log(#2) - log((((#1 - (#1 / #1)) * #2) / #2) + ((#2 / #2) * #2))) - log(-0.972322728490194 / #2)) - log(((((#1 + #2) - (#1 / #1)) / -1.1199098444680036) - #1) + #1)) * 0.4) + ((log((((#1 * (#1 - ((#2 / (((#2 / #2) / #2) * (#2 * #2))) / (#1 / #1)))) / #1) * 0.44300362023040785) * (#1 - (#2 / #2))) * 0.6666666666666663) + #2)) - #2"

